FlowTune: End-to-end Automatic Logic Optimization Exploration via Domain-specific Multi-armed Bandit

Recent years have seen increasing employment of decision intelligence in electronic design automation (EDA), which aims to reduce the manual efforts and boost the design closure process in modern toolflows. However, existing approaches either require a large number of labeled data and expensive training efforts, or are limited in practical EDA toolflow integration due to computation overhead. This paper presents a generic end-to-end sequential decision making framework FlowTune for synthesis tooflow optimization, with a novel high-performance domain-specific, multi-stage multi-armed bandit (MAB) approach. This framework addresses optimization problems on Boolean optimization problems such as a) And-Inv-Graphs (# nodes), b) Conjunction Normal Form (CNF) minimization (# clauses) for Boolean Satisfiability; logic synthesis and technology mapping problems such as c) post static timing analysis (STA) delay and area optimization for standard-cell technology mapping, and d) FPGA technology mapping for 6-in LUT architectures. Moreover, we demonstrate the high extnsibility and generalizability of the proposed domain-specific MAB approach with end-to-end FPGA design flow, evaluated at post-routing stage, with two different FPGA backend tools (OpenFPGA and VPR) and two different logic synthesis representations (AIGs and MIGs). FlowTune is fully integrated with ABC [1], Yosys [2], VTR [3], LSOracle [4], OpenFPGA [5], and industrial tools, and is released publicly. The experimental results conducted on various design stages in the flow all demonstrate that our framework outperforms both hand-crafted flows [1] and ML explored flows [6], [7] in quality of results, and is orders of magnitude faster compared to ML-based approaches.

==> batch_test.txt <==
500
[2.356370598077774, 1.8536992430686952, 1.6166015088558197, 1.4686046957969665, 1.3586461782455443, 1.2583313703536987, 1.1994648993015289, 1.1493744552135468, 1.1093713074922562, 1.0696605831384658, 1.0379640191793442, 0.996854230761528, 0.9907574921846389, 0.9623769819736481, 0.9371734976768493, 0.9349515408277511, 0.9207641273736954, 0.89625985622406, 0.8812585651874543, 0.8712879210710526, 0.8592420846223832, 0.8547674298286438, 0.851322528719902, 0.8375772386789322, 0.8290556252002717, 0.8176891684532166, 0.8171954661607742, 0.808821052312851, 0.8051357448101044, 0.803049024939537, 0.793257674574852, 0.7883162796497345, 0.7865028947591781, 0.7778601050376892, 0.7733039498329163, 0.7642368614673615, 0.7695380598306656, 0.7644844561815262, 0.7472386807203293, 0.7429514259099961, 0.7444935232400894, 0.7403493702411652, 0.7392079412937165, 0.7355255901813507, 0.7372380077838898, 0.7437944203615189, 0.7291728407144547, 0.7337501019239425, 0.7268301695585251, 0.7195274621248245, 0.7110613703727722, 0.7075127184391021, 0.7084033280611038, 0.7150056004524231, 0.7030281603336335, 0.7080884844064712, 0.7062970936298371, 0.7015031814575196, 0.687077185511589, 0.6940894514322281, 0.6931789547204972, 0.6948503702878952, 0.6963594347238541, 0.6830415934324264, 0.6800015807151795, 0.6854792982339859, 0.6838926196098327, 0.6878661453723908, 0.6781782001256943, 0.683727765083313, 0.6799013912677765, 0.6738231092691421, 0.6775109529495239, 0.6751474797725677, 0.6681260287761688, 0.6669805556535721, 0.6693649888038635, 0.6592907577753067, 0.6618982344865799, 0.6592079699039459, 0.6545347183942795, 0.6632708609104156, 0.654725906252861, 0.6508495599031449, 0.653944244980812, 0.6579367130994797, 0.6454653799533844, 0.658510348200798, 0.643614935874939, 0.6385243982076645, 0.6387391746044159, 0.6444184213876725, 0.6410062640905381, 0.6354600965976716, 0.6439171999692916, 0.6330003768205643, 0.638622111082077, 0.6307988226413727, 0.6246154487133027, 0.6282316952943802]
[1.5315964281558991, 1.3468762934207916, 1.2284411370754242, 1.1375309348106384, 1.064227557182312, 1.0269341140985488, 0.979995384812355, 0.9649921417236328, 0.9616233855485916, 0.9432522803544998, 0.9655159056186676, 0.9118273019790649, 0.9250202417373657, 0.9256628006696701, 0.887223893404007, 0.9062068343162537, 0.8880140215158463, 0.8623191982507705, 0.8225321501493454, 0.830429595708847, 0.7863733738660812, 0.7667837291955948, 0.7658151268959046, 0.7567583590745925, 0.7364784359931946, 0.7328849703073501, 0.7388670980930329, 0.7190277665853501, 0.7130787044763565, 0.7085912704467774, 0.7132580041885376, 0.7080123752355576, 0.6938797622919083, 0.6898026823997497, 0.6873777568340301, 0.6824874669313431, 0.6755607545375824, 0.6765636503696442, 0.6816775262355804, 0.6786456197500229, 0.6754011511802673, 0.6696585237979888, 0.6728544294834137, 0.6728695720434189, 0.674413675069809, 0.6665216684341431, 0.6647815555334091, 0.6679382383823395, 0.6688011348247528, 0.6578142374753952, 0.6551908373832702, 0.6629695236682892, 0.6566505759954453, 0.6571918487548828, 0.6552138239145279, 0.655380779504776, 0.6550239086151123, 0.6572892010211945, 0.6461977809667587, 0.6506865888833999, 0.64906807243824, 0.652167159318924, 0.6485994994640351, 0.6453810274600983, 0.6461619943380356, 0.6474449336528778, 0.6490155398845673, 0.6471860408782959, 0.6504985690116882, 0.6467928409576416, 0.6430204033851623, 0.6436187416315079, 0.6495032161474228, 0.6447187185287475, 0.6403405904769898, 0.641319927573204, 0.6458400607109069, 0.6473746597766876, 0.6435640573501586, 0.6436398714780808, 0.6421955108642579, 0.6409995585680008, 0.6383555829524994, 0.6442761301994324, 0.6501314908266067, 0.636870151758194, 0.6398870348930359, 0.6388292014598846, 0.6410881280899048, 0.6399109244346619, 0.6404217422008515, 0.6459288388490677, 0.6381951898336411, 0.6391259640455246, 0.6440116792917252, 0.6398941099643707, 0.6433955609798432, 0.6426465660333633, 0.644212332367897, 0.6394047617912293]
400
[2.463399395942688, 1.8717956304550172, 1.5969226169586181, 1.4145211315155028, 1.3010481357574464, 1.2125909852981567, 1.1556492805480958, 1.1124703550338746, 1.067119264602661, 1.034920482635498, 1.0011110973358155, 0.9777369713783264, 0.9556614065170288, 0.9355382323265076, 0.9111778306961059, 0.9057000756263733, 0.8849266338348388, 0.8628656363487244, 0.858482437133789, 0.8458832740783692, 0.8445721387863159, 0.8222691297531128, 0.8171550130844116, 0.8148283004760742, 0.805443308353424, 0.7937139821052551, 0.7965763974189758, 0.780529510974884, 0.7762949085235595, 0.772092056274414, 0.7684776902198791, 0.7663536596298218, 0.7640148043632508, 0.7569485449790955, 0.7458846569061279, 0.7432488918304443, 0.7520290088653564, 0.7249403929710388, 0.74152010679245, 0.7291510319709777, 0.7271937918663025, 0.730278286933899, 0.7185158085823059, 0.7130125045776368, 0.7228676962852478, 0.7080920958518981, 0.7177904057502746, 0.704535653591156, 0.6952816605567932, 0.7062830567359925, 0.6960014510154724, 0.6950777435302734, 0.6970471477508545, 0.6865045762062073, 0.6840452265739441, 0.6931503653526306, 0.6927974700927735, 0.6798036336898804, 0.6799378848075867, 0.6857451033592225, 0.6671708846092224, 0.677495756149292, 0.6722458529472352, 0.6659301590919494, 0.6619553208351135, 0.6680467748641967, 0.6668468356132508, 0.6615996360778809, 0.6576238107681275, 0.6625374126434326, 0.6469870972633361, 0.6471041178703308, 0.651613392829895, 0.6512530899047851, 0.6440735936164856, 0.6440404820442199, 0.6415942001342774, 0.6442786860466003, 0.6410983657836914, 0.6378172183036804, 0.6306745958328247, 0.6319124102592468, 0.6344372582435608, 0.6269260954856872, 0.6335049319267273, 0.6331408953666687, 0.6121197366714477, 0.6231808209419251, 0.6217651033401489, 0.6204072403907775, 0.6152533173561097, 0.6172096276283264, 0.6250710654258728, 0.6125582456588745, 0.6149360084533692, 0.6142796397209167, 0.6066923213005065, 0.6050349378585815, 0.6142398643493653, 0.6073002409934998]
[1.553206810951233, 1.323040361404419, 1.184267282485962, 1.0924924755096435, 1.0147328925132753, 0.9777043437957764, 0.939078369140625, 0.9244291949272155, 0.9249748134613037, 0.8933562421798706, 0.8954691076278687, 0.8605764818191528, 0.86577232837677, 0.8606908369064331, 0.8334880137443542, 0.8439959120750428, 0.8539887428283691, 0.849410662651062, 0.8254104733467102, 0.8340546250343323, 0.8190008783340454, 0.8427749371528626, 0.8058227062225342, 0.7954387664794922, 0.7712843179702759, 0.7866282558441162, 0.7793522930145264, 0.7855483245849609, 0.749657289981842, 0.740359251499176, 0.7415156197547913, 0.7342843866348266, 0.7267012977600098, 0.7327340149879455, 0.7180449795722962, 0.7273536801338196, 0.7243808937072754, 0.725805516242981, 0.7094702196121215, 0.7195450091361999, 0.704972128868103, 0.7052800369262695, 0.6948464870452881, 0.6923973846435547, 0.6928329277038574, 0.6882825469970704, 0.672272424697876, 0.682523410320282, 0.6607569217681885, 0.6784757113456726, 0.6661934280395507, 0.6920613098144531, 0.6719257140159607, 0.6756355023384094, 0.6696312642097473, 0.66339590549469, 0.6714739966392517, 0.6603829550743103, 0.6607804131507874, 0.6664293527603149, 0.6729282379150391, 0.6737500953674317, 0.6666941380500794, 0.6542026948928833, 0.6596390271186828, 0.6533150672912598, 0.6479190850257873, 0.646051914691925, 0.6494422435760498, 0.6522509241104126, 0.6566011977195739, 0.64523188829422, 0.6444177842140197, 0.6520350408554078, 0.6465816307067871, 0.6509273838996887, 0.6621208143234253, 0.6472680854797364, 0.6445767855644227, 0.6498701429367065, 0.6502963328361511, 0.6534317135810852, 0.6539408898353577, 0.654166865348816, 0.645620493888855, 0.6610394167900085, 0.6538426685333252, 0.6493856334686279, 0.6435594654083252, 0.6533731627464294, 0.652249755859375, 0.646896333694458, 0.6423205399513244, 0.6427039241790772, 0.651575300693512, 0.643617103099823, 0.6381065249443054, 0.6486291193962097, 0.641772928237915, 0.6494390344619752]
300
[2.17685733795166, 1.7337574565410614, 1.514232896566391, 1.354874813556671, 1.249646247625351, 1.1633928620815277, 1.1009022879600525, 1.0613548237085342, 1.023252940773964, 0.9827858936786652, 0.963084819316864, 0.9282892906665802, 0.910974218249321, 0.9030404198169708, 0.8878208279609681, 0.8611961835622788, 0.8591290289163589, 0.8464044415950776, 0.8370381176471711, 0.8239441198110581, 0.8190585321187973, 0.8154041606187821, 0.7982304507493972, 0.7950604432821273, 0.7938013368844986, 0.7727632415294647, 0.7771496194601059, 0.7752906692028045, 0.7670279765129089, 0.7610374790430069, 0.7447459411621093, 0.7564507192373275, 0.760787633061409, 0.7374067229032516, 0.7310977458953858, 0.7370443415641784, 0.7346671044826507, 0.7231210058927536, 0.7241886228322982, 0.7287383961677552, 0.7098698890209199, 0.7127511674165725, 0.714830516576767, 0.7086866742372513, 0.7032725846767426, 0.7028998154401779, 0.7019808685779572, 0.7013285845518112, 0.6980000513792038, 0.6952517479658127, 0.692168915271759, 0.6901100224256516, 0.6898772943019867, 0.682887881398201, 0.6799869221448899, 0.6729377341270447, 0.6814539951086044, 0.6713993972539902, 0.6765460151433945, 0.6698539739847184, 0.6651257407665253, 0.661745765209198, 0.6677653765678406, 0.6605706369876861, 0.6510414963960648, 0.6487300252914429, 0.6538995766639709, 0.6518105614185333, 0.6511352741718293, 0.6446936279535294, 0.649166738986969, 0.6501108425855636, 0.6367902690172196, 0.6417700922489167, 0.6359449970722199, 0.635716980099678, 0.63684963285923, 0.63524931371212, 0.6329371100664138, 0.6369359743595123, 0.6275703155994415, 0.6290020781755448, 0.6305721437931061, 0.626758279800415, 0.6277935475111007, 0.6264676982164383, 0.6281243127584457, 0.6240787345170975, 0.626969393491745, 0.6176399171352387, 0.6193300032615662, 0.6106819373369217, 0.6118130728602409, 0.6067933094501495, 0.6026753479242325, 0.6102874046564102, 0.5986692440509797, 0.6069585871696472, 0.6166671985387802, 0.6103762817382813]
[1.5303676986694337, 1.3184034264087676, 1.1717442619800567, 1.0774555242061614, 1.0085161221027374, 0.959986275434494, 0.9163523745536805, 0.9028148800134659, 0.8557852125167846, 0.8396192800998687, 0.8324261850118637, 0.8282168316841125, 0.8081753069162368, 0.8208030790090561, 0.8046168226003647, 0.7796321660280228, 0.7708392858505249, 0.7559633600711823, 0.7420095777511597, 0.743050935268402, 0.7400102496147156, 0.7451717054843903, 0.7355268794298172, 0.7183636528253555, 0.711390324831009, 0.7146081191301346, 0.6881715643405915, 0.6979226267337799, 0.6871444094181061, 0.674927962422371, 0.6704861861467362, 0.6748922598361969, 0.6694842535257339, 0.6615512502193451, 0.6640620279312134, 0.6650783628225326, 0.6590779232978821, 0.6538205343484879, 0.6590064078569412, 0.6628895092010498, 0.6509879791736602, 0.6495348960161209, 0.6513976752758026, 0.648467727303505, 0.6462799429893493, 0.6558816301822662, 0.643304997086525, 0.6378189301490784, 0.6427990996837616, 0.647308184504509, 0.6457125985622406, 0.6336626309156418, 0.6368546640872955, 0.6337313777208329, 0.6357519465684891, 0.6493447631597519, 0.6280522114038467, 0.6405171489715576, 0.6262878221273422, 0.6342377948760987, 0.6206352400779724, 0.6326015102863312, 0.6229141920804977, 0.6364639431238175, 0.6246843951940536, 0.6293341249227524, 0.6246786201000214, 0.6266685336828232, 0.6297127413749695, 0.6226016408205033, 0.6243761551380157, 0.6182983988523483, 0.6235796874761581, 0.6233595359325409, 0.6257024687528611, 0.6245468753576279, 0.6153644651174546, 0.6203959774971008, 0.6239573729038238, 0.6191411852836609, 0.6176653784513474, 0.6285553389787674, 0.6161798799037933, 0.6386624097824096, 0.6228427302837372, 0.6220748716592789, 0.6239482742547989, 0.6310123753547668, 0.6180084192752838, 0.6220088171958923, 0.6233427149057388, 0.6177517515420914, 0.6261218094825745, 0.6242994165420532, 0.6209127539396286, 0.6135643929243088, 0.6213318485021592, 0.6242230695486068, 0.6182660245895386, 0.6246619558334351]


200
[2.033178296089172, 1.5208976364135742, 1.316846468448639, 1.1930650496482849, 1.1134189140796662, 1.0724000680446624, 1.0220433139801026, 0.9811849987506867, 0.9539312720298767, 0.9250158381462097, 0.9060719466209411, 0.8915040051937103, 0.8811571979522705, 0.856125020980835, 0.8416346490383149, 0.8272319126129151, 0.8206338691711426, 0.8144262075424195, 0.8062996435165405, 0.7870239281654358, 0.7887269818782806, 0.7757856917381286, 0.7728269612789154, 0.7677893567085267, 0.7578846955299378, 0.7506131851673126, 0.7477702951431274, 0.7444707477092742, 0.73668084025383, 0.7346439814567566, 0.7308805000782013, 0.7250798332691193, 0.7274939382076263, 0.7185924983024597, 0.7148447799682617, 0.7035304093360901, 0.7072886896133422, 0.7082910251617431, 0.7033560156822205, 0.6970099604129791, 0.7004842329025268, 0.6981962013244629, 0.6916520285606385, 0.6893502402305604, 0.688144541978836, 0.6898312497138978, 0.6813745534420014, 0.6839168953895569, 0.6755961310863495, 0.6746597075462342, 0.6729440891742706, 0.6633663928508758, 0.6643635714054108, 0.668062082529068, 0.651864447593689, 0.6637462997436523, 0.6524837148189545, 0.661663208603859, 0.6524912476539612, 0.6589011037349701, 0.6499257445335388, 0.6477832949161529, 0.640792298913002, 0.6466649639606475, 0.6382840168476105, 0.6320785278081894, 0.6302380776405334, 0.6361111122369766, 0.6262779581546783, 0.6207926046848297, 0.6305631411075592, 0.6221736133098602, 0.6352215099334717, 0.6256327676773071, 0.6349996864795685, 0.6321636700630188, 0.6143044883012772, 0.6219078874588013, 0.6156253123283386, 0.6243453979492187, 0.6224988079071045, 0.6188314980268479, 0.6120439171791077, 0.6084035336971283, 0.6044755238294601, 0.5990967297554016, 0.6044982194900512, 0.6104760766029358, 0.5984595108032227, 0.5894670766592026, 0.6020317929983139, 0.6027675205469132, 0.6064857918024064, 0.592165921330452, 0.6010291934013366, 0.5903114372491837, 0.5876605254411698, 0.5960479795932769, 0.587085212469101, 0.5925474137067794]
[1.3389959931373596, 1.1415552020072937, 1.0377335047721863, 0.9775406897068024, 0.9323146140575409, 0.929826512336731, 0.9123909425735474, 0.8701568877696991, 0.861157363653183, 0.8600184977054596, 0.8064464712142945, 0.7992864465713501, 0.8274100577831268, 0.777230087518692, 0.7465983664989472, 0.7546866512298585, 0.74515212059021, 0.7274765586853027, 0.7113797068595886, 0.7155625104904175, 0.6990631020069122, 0.6872677493095398, 0.686225744485855, 0.6806718039512635, 0.6849275386333465, 0.682963354587555, 0.6759318768978119, 0.6738834714889527, 0.6661041414737702, 0.6743524515628815, 0.6736667311191559, 0.6653779256343841, 0.6606569290161133, 0.6610101854801178, 0.6502161622047424, 0.6496380472183227, 0.6580712282657624, 0.660303041934967, 0.6486723518371582, 0.6566576778888702, 0.6484049487113953, 0.646109778881073, 0.6357355427742004, 0.6461036729812623, 0.6462842297554016, 0.6443741393089294, 0.6430425643920898, 0.6520350909233094, 0.6485870945453643, 0.6483380115032196, 0.6360892456769943, 0.6358011746406556, 0.6365459144115448, 0.6379248869419097, 0.6389698255062103, 0.6434798491001129, 0.6425686645507812, 0.6418259394168854, 0.6391941285133362, 0.6442733013629913, 0.644603101015091, 0.6412031662464142, 0.6316701143980026, 0.6315138828754425, 0.6300554835796356, 0.6445580923557281, 0.6303810882568359, 0.638919860124588, 0.6350092625617981, 0.6339579772949219, 0.6607252466678619, 0.6321860587596894, 0.6271245265007019, 0.6345134699344634, 0.6370495396852494, 0.6360023951530457, 0.6385078632831573, 0.6314764046669006, 0.6384145069122314, 0.6346286797523498, 0.6393625509738922, 0.630984616279602, 0.6315846359729766, 0.6328850382566452, 0.6332332229614258, 0.6312325382232666, 0.6321871572732926, 0.6333976554870605, 0.6385667085647583, 0.6313993519544602, 0.6389696288108826, 0.6394405889511109, 0.6399571084976197, 0.6510686886310577, 0.6370125126838684, 0.6341992408037186, 0.6398707067966461, 0.6418481302261353, 0.6319687378406524, 0.6504662585258484]

100
[1.961871361732483, 1.365030553340912, 1.1910896110534668, 1.092581245303154, 1.0123116385936737, 0.9778818029165268, 0.933938701748848, 0.9009889215230942, 0.8919344192743301, 0.8583693391084671, 0.8430158996582031, 0.825435141324997, 0.8127685028314591, 0.8027027028799057, 0.7974715650081634, 0.7827563035488129, 0.7658114510774613, 0.7576604026556015, 0.7671189826726913, 0.7641715717315674, 0.7543482911586762, 0.7407134842872619, 0.7434197813272476, 0.7276468813419342, 0.7294388717412948, 0.7241918826103211, 0.7307469493150711, 0.7196320736408234, 0.7153012901544571, 0.7087904000282288, 0.6971355587244034, 0.7073437628149987, 0.6940807294845581, 0.6892562586069108, 0.6843439212441444, 0.6890675094723702, 0.6852838397026062, 0.6770864912867546, 0.6830129545927047, 0.6696198323369026, 0.6685244703292846, 0.6672007030248642, 0.6599779936671257, 0.6622058075666427, 0.6641392213106155, 0.6493420350551605, 0.6594343894720077, 0.6541401422023774, 0.6429753169417382, 0.6436762335896492, 0.6342215245962143, 0.6479759681224823, 0.6520626789331436, 0.6344625553488732, 0.6362789878249169, 0.6322811010479927, 0.6293471387028694, 0.6288742962479591, 0.6355016681551934, 0.6355852928757667, 0.6165909883379936, 0.6121127182245254, 0.6154135441780091, 0.6204663345217705, 0.620268187224865, 0.6171918892860413, 0.6138591757416725, 0.6087591129541398, 0.6030674842000008, 0.6075709217786789, 0.6033416113257408, 0.597554202079773, 0.6038074025511742, 0.6040509194135666, 0.5908773863315582, 0.6071620026230812, 0.6095019194483757, 0.5978108927607536, 0.5980715179443359, 0.6047153142094612, 0.5903342977166176, 0.5939796710014343, 0.5935837897658348, 0.6101691907644272, 0.5920196321606636, 0.5890122693777085, 0.5737040409445763, 0.5822488513588905, 0.5849509364366532, 0.5925945696234703, 0.5787648260593414, 0.5707753458619118, 0.5830865633487702, 0.5686083447933197, 0.5869863292574883, 0.5682036086916924, 0.5756453648209572, 0.5750779151916504, 0.5700013965368271, 0.576797748208046]
[1.246771969795227, 1.059422683119774, 0.9651875406503677, 0.9279989564418792, 0.8978735285997391, 0.8455882078409195, 0.8203010940551758, 0.8140190470218659, 0.7912636709213257, 0.7719188308715821, 0.736915922164917, 0.732960844039917, 0.7153327286243438, 0.7145764315128327, 0.7004385501146316, 0.6995250236988068, 0.6925616216659546, 0.6869018352031708, 0.678785361647606, 0.6760093390941619, 0.6688513785600663, 0.6756654763221741, 0.6683687645196915, 0.6654907834529876, 0.667515657544136, 0.6622750473022461, 0.6513243025541305, 0.6780415099859237, 0.6550867849588394, 0.6511973816156388, 0.6508384865522384, 0.6543860971927643, 0.6427709975838661, 0.6456239145994186, 0.6466617396473885, 0.6385268059372902, 0.6441205441951752, 0.6491561844944954, 0.6431771755218506, 0.6447833412885666, 0.638866596519947, 0.6307262936234475, 0.6487617188692093, 0.6359929460287094, 0.638952479660511, 0.6382991600036622, 0.6371178525686264, 0.640444458425045, 0.6469758170843124, 0.6349988681077957, 0.6272071868181228, 0.627871364057064, 0.6442053666710854, 0.6274011889100075, 0.6444917818903924, 0.6320347157120705, 0.6367332375049591, 0.6360606521368026, 0.6424002000689506, 0.6348515236377716, 0.6246606126427651, 0.6398650872707367, 0.633459480702877, 0.6350329482555389, 0.6394302141666413, 0.634953778386116, 0.6266876327991485, 0.6345026338100433, 0.6302950179576874, 0.6332772156596184, 0.6494882839918137, 0.6350111621618271, 0.6266096168756485, 0.6289626970887184, 0.6368962880969048, 0.6362579196691514, 0.6291037830710411, 0.628314855992794, 0.6264149543642997, 0.6287283658981323, 0.6378481495380401, 0.635139824450016, 0.6331673941016197, 0.6313270431756973, 0.6272950285673141, 0.6260714307427406, 0.6315037280321121, 0.6334592628479004, 0.6255347073078156, 0.6289852747321129, 0.633342587351799, 0.631393971145153, 0.6267390987277031, 0.6338979321718216, 0.6343920266628266, 0.6341304877400398, 0.6358408206701278, 0.6327222520112992, 0.6335843509435654, 0.6323109152913093]

250491.00  delay =17323.26 RESYN ARITH
area =232111.00  delay =15765.78 RESYN2	

GF RESYN area =65692.00  delay =1331.46

